Von Neumann Stability Analysis for Multi-level Multi-step Methods

Von Neumann stability analysis, a well-known Fourier-based method, is a widely used technique for assessing stability in numerical computations. However, as noted in "Numerical Solution of Partial Differential Equations: Finite Difference Methods" by Smith (1985, pp. 67-68), this approach faces limitations when applied to multi-level methods employing schemes with more than two levels. In this study, we aim to extend the applicability of Von Neumann stability analysis to multi-level methods. An alternative method closely related to Von Neumann stability analysis is the Approximate Dispersion Relation (ADR) analysis. In this work, we not only explore ADR analysis but also introduce various ADR analysis variants while examining their inherent limitations so that other researchers can improve the analysis before using that in their work. Furthermore, we propose an innovative strategy for reducing dissipation, optimizing it through the use of an evolutionary algorithm. Our findings demonstrate that our proposed method yields minimal errors when compared to other advection equation schemes, both in one and two spatial dimensions.

==> fig/q1.dat <==
TITLE     = ""
VARIABLES = "V1"
"V2"
ZONE T="ZONE 001"
 STRANDID=0, SOLUTIONTIME=0
 I=1001, J=1, K=1, ZONETYPE=Ordered
 DATAPACKING=BLOCK
 DT=(SINGLE SINGLE )
 -1.000000000E+000 -9.980000257E-001 -9.959999919E-001 -9.940000176E-001 -9.919999838E-001
 -9.900000095E-001 -9.879999757E-001 -9.860000014E-001 -9.840000272E-001 -9.819999933E-001
 -9.800000191E-001 -9.779999852E-001 -9.760000110E-001 -9.739999771E-001 -9.720000029E-001
 -9.700000286E-001 -9.679999948E-001 -9.660000205E-001 -9.639999866E-001 -9.620000124E-001
 -9.599999785E-001 -9.580000043E-001 -9.559999704E-001 -9.539999962E-001 -9.520000219E-001
 -9.499999881E-001 -9.480000138E-001 -9.459999800E-001 -9.440000057E-001 -9.419999719E-001
 -9.399999976E-001 -9.380000234E-001 -9.359999895E-001 -9.340000153E-001 -9.319999814E-001
 -9.300000072E-001 -9.279999733E-001 -9.259999990E-001 -9.240000248E-001 -9.219999909E-001
 -9.200000167E-001 -9.179999828E-001 -9.160000086E-001 -9.139999747E-001 -9.120000005E-001
 -9.100000262E-001 -9.079999924E-001 -9.060000181E-001 -9.039999843E-001 -9.020000100E-001
 -8.999999762E-001 -8.980000019E-001 -8.960000277E-001 -8.939999938E-001 -8.920000196E-001
 -8.899999857E-001 -8.880000114E-001 -8.859999776E-001 -8.840000033E-001 -8.820000291E-001
 -8.799999952E-001 -8.780000210E-001 -8.759999871E-001 -8.740000129E-001 -8.719999790E-001
 -8.700000048E-001 -8.679999709E-001 -8.659999967E-001 -8.640000224E-001 -8.619999886E-001
 -8.600000143E-001 -8.579999804E-001 -8.560000062E-001 -8.539999723E-001 -8.519999981E-001
 -8.500000238E-001 -8.479999900E-001 -8.460000157E-001 -8.439999819E-001 -8.420000076E-001
 -8.399999738E-001 -8.379999995E-001 -8.360000253E-001 -8.339999914E-001 -8.320000172E-001
 -8.299999833E-001 -8.280000091E-001 -8.259999752E-001 -8.240000010E-001 -8.220000267E-001
 -8.199999928E-001 -8.180000186E-001 -8.159999847E-001 -8.140000105E-001 -8.119999766E-001
 -8.100000024E-001 -8.080000281E-001 -8.059999943E-001 -8.040000200E-001 -8.019999862E-001
 -8.000000119E-001 -7.979999781E-001 -7.960000038E-001 -7.940000296E-001 -7.919999957E-001
 -7.900000215E-001 -7.879999876E-001 -7.860000134E-001 -7.839999795E-001 -7.820000052E-001
 -7.799999714E-001 -7.779999971E-001 -7.760000229E-001 -7.739999890E-001 -7.720000148E-001
 -7.699999809E-001 -7.680000067E-001 -7.659999728E-001 -7.639999986E-001 -7.620000243E-001
 -7.599999905E-001 -7.580000162E-001 -7.559999824E-001 -7.540000081E-001 -7.519999743E-001
 -7.500000000E-001 -7.480000257E-001 -7.459999919E-001 -7.440000176E-001 -7.419999838E-001
 -7.400000095E-001 -7.379999757E-001 -7.360000014E-001 -7.340000272E-001 -7.319999933E-001
 -7.300000191E-001 -7.279999852E-001 -7.260000110E-001 -7.239999771E-001 -7.220000029E-001
 -7.200000286E-001 -7.179999948E-001 -7.160000205E-001 -7.139999866E-001 -7.120000124E-001
 -7.099999785E-001 -7.080000043E-001 -7.059999704E-001 -7.039999962E-001 -7.020000219E-001
 -6.999999881E-001 -6.980000138E-001 -6.959999800E-001 -6.940000057E-001 -6.919999719E-001
 -6.899999976E-001 -6.880000234E-001 -6.859999895E-001 -6.840000153E-001 -6.819999814E-001
 -6.800000072E-001 -6.779999733E-001 -6.759999990E-001 -6.740000248E-001 -6.719999909E-001
 -6.700000167E-001 -6.679999828E-001 -6.660000086E-001 -6.639999747E-001 -6.620000005E-001
 -6.600000262E-001 -6.579999924E-001 -6.560000181E-001 -6.539999843E-001 -6.520000100E-001
 -6.499999762E-001 -6.480000019E-001 -6.460000277E-001 -6.439999938E-001 -6.420000196E-001
 -6.399999857E-001 -6.380000114E-001 -6.359999776E-001 -6.340000033E-001 -6.320000291E-001
 -6.299999952E-001 -6.280000210E-001 -6.259999871E-001 -6.240000129E-001 -6.219999790E-001
 -6.200000048E-001 -6.179999709E-001 -6.159999967E-001 -6.140000224E-001 -6.119999886E-001
 -6.100000143E-001 -6.079999804E-001 -6.060000062E-001 -6.039999723E-001 -6.019999981E-001
 -6.000000238E-001 -5.979999900E-001 -5.960000157E-001 -5.939999819E-001 -5.920000076E-001
 -5.899999738E-001 -5.879999995E-001 -5.860000253E-001 -5.839999914E-001 -5.820000172E-001
 -5.799999833E-001 -5.780000091E-001 -5.759999752E-001 -5.740000010E-001 -5.720000267E-001
 -5.699999928E-001 -5.680000186E-001 -5.659999847E-001 -5.640000105E-001 -5.619999766E-001
 -5.600000024E-001 -5.580000281E-001 -5.559999943E-001 -5.540000200E-001 -5.519999862E-001
 -5.500000119E-001 -5.479999781E-001 -5.460000038E-001 -5.440000296E-001 -5.419999957E-001
 -5.400000215E-001 -5.379999876E-001 -5.360000134E-001 -5.339999795E-001 -5.320000052E-001
 -5.299999714E-001 -5.279999971E-001 -5.260000229E-001 -5.239999890E-001 -5.220000148E-001
 -5.199999809E-001 -5.180000067E-001 -5.159999728E-001 -5.139999986E-001 -5.120000243E-001
 -5.099999905E-001 -5.080000162E-001 -5.059999824E-001 -5.040000081E-001 -5.019999743E-001
 -5.000000000E-001 -4.979999959E-001 -4.959999919E-001 -4.939999878E-001 -4.920000136E-001
 -4.900000095E-001 -4.880000055E-001 -4.860000014E-001 -4.839999974E-001 -4.819999933E-001
 -4.799999893E-001 -4.779999852E-001 -4.760000110E-001 -4.740000069E-001 -4.720000029E-001
 -4.699999988E-001 -4.679999948E-001 -4.659999907E-001 -4.639999866E-001 -4.620000124E-001
 -4.600000083E-001 -4.580000043E-001 -4.560000002E-001 -4.539999962E-001 -4.519999921E-001
 -4.499999881E-001 -4.480000138E-001 -4.460000098E-001 -4.440000057E-001 -4.420000017E-001
 -4.399999976E-001 -4.379999936E-001 -4.359999895E-001 -4.339999855E-001 -4.320000112E-001
 -4.300000072E-001 -4.280000031E-001 -4.259999990E-001 -4.239999950E-001 -4.219999909E-001
 -4.199999869E-001 -4.180000126E-001 -4.160000086E-001 -4.140000045E-001 -4.120000005E-001
 -4.099999964E-001 -4.079999924E-001 -4.059999883E-001 -4.040000141E-001 -4.020000100E-001
 -4.000000060E-001 -3.980000019E-001 -3.959999979E-001 -3.939999938E-001 -3.919999897E-001
 -3.899999857E-001 -3.880000114E-001 -3.860000074E-001 -3.840000033E-001 -3.819999993E-001
 -3.799999952E-001 -3.779999912E-001 -3.759999871E-001 -3.740000129E-001 -3.720000088E-001
 -3.700000048E-001 -3.680000007E-001 -3.659999967E-001 -3.639999926E-001 -3.619999886E-001
 -3.600000143E-001 -3.580000103E-001 -3.560000062E-001 -3.540000021E-001 -3.519999981E-001
 -3.499999940E-001 -3.479999900E-001 -3.459999859E-001 -3.440000117E-001 -3.420000076E-001
 -3.400000036E-001 -3.379999995E-001 -3.359999955E-001 -3.339999914E-001 -3.319999874E-001
 -3.300000131E-001 -3.280000091E-001 -3.260000050E-001 -3.240000010E-001 -3.219999969E-001
 -3.199999928E-001 -3.179999888E-001 -3.160000145E-001 -3.140000105E-001 -3.120000064E-001
 -3.100000024E-001 -3.079999983E-001 -3.059999943E-001 -3.039999902E-001 -3.019999862E-001
 -3.000000119E-001 -2.980000079E-001 -2.960000038E-001 -2.939999998E-001 -2.919999957E-001
 -2.899999917E-001 -2.879999876E-001 -2.860000134E-001 -2.840000093E-001 -2.820000052E-001
 -2.800000012E-001 -2.779999971E-001 -2.759999931E-001 -2.739999890E-001 -2.720000148E-001
 -2.700000107E-001 -2.680000067E-001 -2.660000026E-001 -2.639999986E-001 -2.619999945E-001
 -2.599999905E-001 -2.579999864E-001 -2.560000122E-001 -2.540000081E-001 -2.520000041E-001
 -2.500000000E-001 -2.479999959E-001 -2.460000068E-001 -2.440000027E-001 -2.419999987E-001
 -2.399999946E-001 -2.380000055E-001 -2.360000014E-001 -2.339999974E-001 -2.319999933E-001
 -2.300000042E-001 -2.280000001E-001 -2.259999961E-001 -2.240000069E-001 -2.220000029E-001
 -2.199999988E-001 -2.179999948E-001 -2.160000056E-001 -2.140000015E-001 -2.119999975E-001
 -2.099999934E-001 -2.080000043E-001 -2.060000002E-001 -2.039999962E-001 -2.020000070E-001
 -2.000000030E-001 -1.979999989E-001 -1.959999949E-001 -1.940000057E-001 -1.920000017E-001
 -1.899999976E-001 -1.879999936E-001 -1.860000044E-001 -1.840000004E-001 -1.819999963E-001
 -1.800000072E-001 -1.780000031E-001 -1.759999990E-001 -1.739999950E-001 -1.720000058E-001
 -1.700000018E-001 -1.679999977E-001 -1.659999937E-001 -1.640000045E-001 -1.620000005E-001
 -1.599999964E-001 -1.580000073E-001 -1.560000032E-001 -1.539999992E-001 -1.519999951E-001
 -1.500000060E-001 -1.480000019E-001 -1.459999979E-001 -1.439999938E-001 -1.420000046E-001
 -1.400000006E-001 -1.379999965E-001 -1.360000074E-001 -1.340000033E-001 -1.319999993E-001
 -1.299999952E-001 -1.280000061E-001 -1.260000020E-001 -1.239999980E-001 -1.220000014E-001
 -1.199999973E-001 -1.180000007E-001 -1.159999967E-001 -1.140000001E-001 -1.120000035E-001
 -1.099999994E-001 -1.080000028E-001 -1.059999987E-001 -1.040000021E-001 -1.019999981E-001
 -1.000000015E-001 -9.799999744E-002 -9.600000083E-002 -9.399999678E-002 -9.200000018E-002
 -9.000000358E-002 -8.799999952E-002 -8.600000292E-002 -8.399999887E-002 -8.200000226E-002
 -7.999999821E-002 -7.800000161E-002 -7.599999756E-002 -7.400000095E-002 -7.199999690E-002
 -7.000000030E-002 -6.800000370E-002 -6.599999964E-002 -6.400000304E-002 -6.199999899E-002
 -5.999999866E-002 -5.799999833E-002 -5.600000173E-002 -5.400000140E-002 -5.200000107E-002
 -5.000000075E-002 -4.800000042E-002 -4.600000009E-002 -4.399999976E-002 -4.199999943E-002
 -3.999999911E-002 -3.799999878E-002 -3.599999845E-002 -3.400000185E-002 -3.200000152E-002
 -2.999999933E-002 -2.800000086E-002 -2.600000054E-002 -2.400000021E-002 -2.199999988E-002
 -1.999999955E-002 -1.799999923E-002 -1.600000076E-002 -1.400000043E-002 -1.200000010E-002
 -9.999999776E-003 -8.000000380E-003 -6.000000052E-003 -4.000000190E-003 -2.000000095E-003
 0.000000000E+000 2.000000095E-003 4.000000190E-003 6.000000052E-003 8.000000380E-003
 9.999999776E-003 1.200000010E-002 1.400000043E-002 1.600000076E-002 1.799999923E-002
 1.999999955E-002 2.199999988E-002 2.400000021E-002 2.600000054E-002 2.800000086E-002
 2.999999933E-002 3.200000152E-002 3.400000185E-002 3.599999845E-002 3.799999878E-002
 3.999999911E-002 4.199999943E-002 4.399999976E-002 4.600000009E-002 4.800000042E-002
 5.000000075E-002 5.200000107E-002 5.400000140E-002 5.600000173E-002 5.799999833E-002
 5.999999866E-002 6.199999899E-002 6.400000304E-002 6.599999964E-002 6.800000370E-002
 7.000000030E-002 7.199999690E-002 7.400000095E-002 7.599999756E-002 7.800000161E-002
 7.999999821E-002 8.200000226E-002 8.399999887E-002 8.600000292E-002 8.799999952E-002
 9.000000358E-002 9.200000018E-002 9.399999678E-002 9.600000083E-002 9.799999744E-002
 1.000000015E-001 1.019999981E-001 1.040000021E-001 1.059999987E-001 1.080000028E-001
 1.099999994E-001 1.120000035E-001 1.140000001E-001 1.159999967E-001 1.180000007E-001
 1.199999973E-001 1.220000014E-001 1.239999980E-001 1.260000020E-001 1.280000061E-001
 1.299999952E-001 1.319999993E-001 1.340000033E-001 1.360000074E-001 1.379999965E-001
 1.400000006E-001 1.420000046E-001 1.439999938E-001 1.459999979E-001 1.480000019E-001
 1.500000060E-001 1.519999951E-001 1.539999992E-001 1.560000032E-001 1.580000073E-001
 1.599999964E-001 1.620000005E-001 1.640000045E-001 1.659999937E-001 1.679999977E-001
 1.700000018E-001 1.720000058E-001 1.739999950E-001 1.759999990E-001 1.780000031E-001
 1.800000072E-001 1.819999963E-001 1.840000004E-001 1.860000044E-001 1.879999936E-001
 1.899999976E-001 1.920000017E-001 1.940000057E-001 1.959999949E-001 1.979999989E-001
 2.000000030E-001 2.020000070E-001 2.039999962E-001 2.060000002E-001 2.080000043E-001
 2.099999934E-001 2.119999975E-001 2.140000015E-001 2.160000056E-001 2.179999948E-001
 2.199999988E-001 2.220000029E-001 2.240000069E-001 2.259999961E-001 2.280000001E-001
 2.300000042E-001 2.319999933E-001 2.339999974E-001 2.360000014E-001 2.380000055E-001
 2.399999946E-001 2.419999987E-001 2.440000027E-001 2.460000068E-001 2.479999959E-001
 2.500000000E-001 2.520000041E-001 2.540000081E-001 2.560000122E-001 2.579999864E-001
 2.599999905E-001 2.619999945E-001 2.639999986E-001 2.660000026E-001 2.680000067E-001
 2.700000107E-001 2.720000148E-001 2.739999890E-001 2.759999931E-001 2.779999971E-001
 2.800000012E-001 2.820000052E-001 2.840000093E-001 2.860000134E-001 2.879999876E-001
 2.899999917E-001 2.919999957E-001 2.939999998E-001 2.960000038E-001 2.980000079E-001
 3.000000119E-001 3.019999862E-001 3.039999902E-001 3.059999943E-001 3.079999983E-001
 3.100000024E-001 3.120000064E-001 3.140000105E-001 3.160000145E-001 3.179999888E-001
 3.199999928E-001 3.219999969E-001 3.240000010E-001 3.260000050E-001 3.280000091E-001
 3.300000131E-001 3.319999874E-001 3.339999914E-001 3.359999955E-001 3.379999995E-001
 3.400000036E-001 3.420000076E-001 3.440000117E-001 3.459999859E-001 3.479999900E-001
 3.499999940E-001 3.519999981E-001 3.540000021E-001 3.560000062E-001 3.580000103E-001
 3.600000143E-001 3.619999886E-001 3.639999926E-001 3.659999967E-001 3.680000007E-001
 3.700000048E-001 3.720000088E-001 3.740000129E-001 3.759999871E-001 3.779999912E-001
 3.799999952E-001 3.819999993E-001 3.840000033E-001 3.860000074E-001 3.880000114E-001
 3.899999857E-001 3.919999897E-001 3.939999938E-001 3.959999979E-001 3.980000019E-001
 4.000000060E-001 4.020000100E-001 4.040000141E-001 4.059999883E-001 4.079999924E-001
 4.099999964E-001 4.120000005E-001 4.140000045E-001 4.160000086E-001 4.180000126E-001
 4.199999869E-001 4.219999909E-001 4.239999950E-001 4.259999990E-001 4.280000031E-001
 4.300000072E-001 4.320000112E-001 4.339999855E-001 4.359999895E-001 4.379999936E-001
 4.399999976E-001 4.420000017E-001 4.440000057E-001 4.460000098E-001 4.480000138E-001
 4.499999881E-001 4.519999921E-001 4.539999962E-001 4.560000002E-001 4.580000043E-001
 4.600000083E-001 4.620000124E-001 4.639999866E-001 4.659999907E-001 4.679999948E-001
 4.699999988E-001 4.720000029E-001 4.740000069E-001 4.760000110E-001 4.779999852E-001
 4.799999893E-001 4.819999933E-001 4.839999974E-001 4.860000014E-001 4.880000055E-001
 4.900000095E-001 4.920000136E-001 4.939999878E-001 4.959999919E-001 4.979999959E-001
 5.000000000E-001 5.019999743E-001 5.040000081E-001 5.059999824E-001 5.080000162E-001
 5.099999905E-001 5.120000243E-001 5.139999986E-001 5.159999728E-001 5.180000067E-001
 5.199999809E-001 5.220000148E-001 5.239999890E-001 5.260000229E-001 5.279999971E-001
 5.299999714E-001 5.320000052E-001 5.339999795E-001 5.360000134E-001 5.379999876E-001
 5.400000215E-001 5.419999957E-001 5.440000296E-001 5.460000038E-001 5.479999781E-001
 5.500000119E-001 5.519999862E-001 5.540000200E-001 5.559999943E-001 5.580000281E-001
 5.600000024E-001 5.619999766E-001 5.640000105E-001 5.659999847E-001 5.680000186E-001
 5.699999928E-001 5.720000267E-001 5.740000010E-001 5.759999752E-001 5.780000091E-001
 5.799999833E-001 5.820000172E-001 5.839999914E-001 5.860000253E-001 5.879999995E-001
 5.899999738E-001 5.920000076E-001 5.939999819E-001 5.960000157E-001 5.979999900E-001
 6.000000238E-001 6.019999981E-001 6.039999723E-001 6.060000062E-001 6.079999804E-001
 6.100000143E-001 6.119999886E-001 6.140000224E-001 6.159999967E-001 6.179999709E-001
 6.200000048E-001 6.219999790E-001 6.240000129E-001 6.259999871E-001 6.280000210E-001
 6.299999952E-001 6.320000291E-001 6.340000033E-001 6.359999776E-001 6.380000114E-001
 6.399999857E-001 6.420000196E-001 6.439999938E-001 6.460000277E-001 6.480000019E-001
 6.499999762E-001 6.520000100E-001 6.539999843E-001 6.560000181E-001 6.579999924E-001
 6.600000262E-001 6.620000005E-001 6.639999747E-001 6.660000086E-001 6.679999828E-001
 6.700000167E-001 6.719999909E-001 6.740000248E-001 6.759999990E-001 6.779999733E-001
 6.800000072E-001 6.819999814E-001 6.840000153E-001 6.859999895E-001 6.880000234E-001
 6.899999976E-001 6.919999719E-001 6.940000057E-001 6.959999800E-001 6.980000138E-001
 6.999999881E-001 7.020000219E-001 7.039999962E-001 7.059999704E-001 7.080000043E-001
 7.099999785E-001 7.120000124E-001 7.139999866E-001 7.160000205E-001 7.179999948E-001
 7.200000286E-001 7.220000029E-001 7.239999771E-001 7.260000110E-001 7.279999852E-001
 7.300000191E-001 7.319999933E-001 7.340000272E-001 7.360000014E-001 7.379999757E-001
 7.400000095E-001 7.419999838E-001 7.440000176E-001 7.459999919E-001 7.480000257E-001
 7.500000000E-001 7.519999743E-001 7.540000081E-001 7.559999824E-001 7.580000162E-001
 7.599999905E-001 7.620000243E-001 7.639999986E-001 7.659999728E-001 7.680000067E-001
 7.699999809E-001 7.720000148E-001 7.739999890E-001 7.760000229E-001 7.779999971E-001
 7.799999714E-001 7.820000052E-001 7.839999795E-001 7.860000134E-001 7.879999876E-001
 7.900000215E-001 7.919999957E-001 7.940000296E-001 7.960000038E-001 7.979999781E-001
 8.000000119E-001 8.019999862E-001 8.040000200E-001 8.059999943E-001 8.080000281E-001
 8.100000024E-001 8.119999766E-001 8.140000105E-001 8.159999847E-001 8.180000186E-001
 8.199999928E-001 8.220000267E-001 8.240000010E-001 8.259999752E-001 8.280000091E-001
 8.299999833E-001 8.320000172E-001 8.339999914E-001 8.360000253E-001 8.379999995E-001
 8.399999738E-001 8.420000076E-001 8.439999819E-001 8.460000157E-001 8.479999900E-001
 8.500000238E-001 8.519999981E-001 8.539999723E-001 8.560000062E-001 8.579999804E-001
 8.600000143E-001 8.619999886E-001 8.640000224E-001 8.659999967E-001 8.679999709E-001
 8.700000048E-001 8.719999790E-001 8.740000129E-001 8.759999871E-001 8.780000210E-001
 8.799999952E-001 8.820000291E-001 8.840000033E-001 8.859999776E-001 8.880000114E-001
 8.899999857E-001 8.920000196E-001 8.939999938E-001 8.960000277E-001 8.980000019E-001
 8.999999762E-001 9.020000100E-001 9.039999843E-001 9.060000181E-001 9.079999924E-001
 9.100000262E-001 9.120000005E-001 9.139999747E-001 9.160000086E-001 9.179999828E-001
 9.200000167E-001 9.219999909E-001 9.240000248E-001 9.259999990E-001 9.279999733E-001
 9.300000072E-001 9.319999814E-001 9.340000153E-001 9.359999895E-001 9.380000234E-001
 9.399999976E-001 9.419999719E-001 9.440000057E-001 9.459999800E-001 9.480000138E-001
 9.499999881E-001 9.520000219E-001 9.539999962E-001 9.559999704E-001 9.580000043E-001
 9.599999785E-001 9.620000124E-001 9.639999866E-001 9.660000205E-001 9.679999948E-001
 9.700000286E-001 9.720000029E-001 9.739999771E-001 9.760000110E-001 9.779999852E-001
 9.800000191E-001 9.819999933E-001 9.840000272E-001 9.860000014E-001 9.879999757E-001
 9.900000095E-001 9.919999838E-001 9.940000176E-001 9.959999919E-001 9.980000257E-001
 1.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 3.582839295E-002 4.087258503E-002 4.650302976E-002 5.276849866E-002
 5.971900374E-002 6.740541011E-002 7.587894052E-002 8.519069105E-002 9.539099783E-002
 1.065287814E-001 1.186508536E-001 1.318011284E-001 1.460198015E-001 1.613424867E-001
 1.777992994E-001 1.954140067E-001 2.142030746E-001 2.341747433E-001 2.553281784E-001
 2.776526511E-001 3.011266589E-001 3.257174194E-001 3.513800204E-001 3.780571818E-001
 4.056787789E-001 4.341616333E-001 4.634094834E-001 4.933132231E-001 5.237510800E-001
 5.545892715E-001 5.856826305E-001 6.168755889E-001 6.480031610E-001 6.788925529E-001
 7.093642950E-001 7.392340302E-001 7.683142424E-001 7.964164019E-001 8.233526349E-001
 8.489378095E-001 8.729919195E-001 8.953419328E-001 9.158238769E-001 9.342849851E-001
 9.505853057E-001 9.645998478E-001 9.762198329E-001 9.853543043E-001 9.919312000E-001
 9.958983660E-001 9.972243309E-001 9.958983660E-001 9.919312000E-001 9.853543043E-001
 9.762198329E-001 9.645998478E-001 9.505853057E-001 9.342849851E-001 9.158238769E-001
 8.953419328E-001 8.729919195E-001 8.489378095E-001 8.233526349E-001 7.964164019E-001
 7.683142424E-001 7.392340302E-001 7.093642950E-001 6.788925529E-001 6.480031610E-001
 6.168755889E-001 5.856826305E-001 5.545892715E-001 5.237510800E-001 4.933132231E-001
 4.634094834E-001 4.341616333E-001 4.056787789E-001 3.780571818E-001 3.513800204E-001
 3.257174194E-001 3.011266589E-001 2.776526511E-001 2.553281784E-001 2.341747433E-001
 2.142030746E-001 1.954140067E-001 1.777992994E-001 1.613424867E-001 1.460198015E-001
 1.318011284E-001 1.186508536E-001 1.065287814E-001 9.539099783E-002 8.519069105E-002
 7.587894052E-002 6.740541011E-002 5.971900374E-002 5.276849866E-002 4.650302976E-002
 4.087258503E-002 3.582839295E-002 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 1.000000000E+000 1.000000000E+000 1.000000000E+000 1.000000000E+000
 1.000000000E+000 1.000000000E+000 1.000000000E+000 1.000000000E+000 1.000000000E+000
 1.000000000E+000 1.000000000E+000 1.000000000E+000 1.000000000E+000 1.000000000E+000
 1.000000000E+000 1.000000000E+000 1.000000000E+000 1.000000000E+000 1.000000000E+000
 1.000000000E+000 1.000000000E+000 1.000000000E+000 1.000000000E+000 1.000000000E+000
 1.000000000E+000 1.000000000E+000 1.000000000E+000 1.000000000E+000 1.000000000E+000
 1.000000000E+000 1.000000000E+000 1.000000000E+000 1.000000000E+000 1.000000000E+000
 1.000000000E+000 1.000000000E+000 1.000000000E+000 1.000000000E+000 1.000000000E+000
 1.000000000E+000 1.000000000E+000 1.000000000E+000 1.000000000E+000 1.000000000E+000
 1.000000000E+000 1.000000000E+000 1.000000000E+000 1.000000000E+000 1.000000000E+000
 1.000000000E+000 1.000000000E+000 1.000000000E+000 1.000000000E+000 1.000000000E+000
 1.000000000E+000 1.000000000E+000 1.000000000E+000 1.000000000E+000 1.000000000E+000
 1.000000000E+000 1.000000000E+000 1.000000000E+000 1.000000000E+000 1.000000000E+000
 1.000000000E+000 1.000000000E+000 1.000000000E+000 1.000000000E+000 1.000000000E+000
 1.000000000E+000 1.000000000E+000 1.000000000E+000 1.000000000E+000 1.000000000E+000
 1.000000000E+000 1.000000000E+000 1.000000000E+000 1.000000000E+000 1.000000000E+000
 1.000000000E+000 1.000000000E+000 1.000000000E+000 1.000000000E+000 1.000000000E+000
 1.000000000E+000 1.000000000E+000 1.000000000E+000 1.000000000E+000 1.000000000E+000
 1.000000000E+000 1.000000000E+000 1.000000000E+000 1.000000000E+000 1.000000000E+000
 1.000000000E+000 1.000000000E+000 1.000000000E+000 1.000000000E+000 1.000000000E+000
 1.000000000E+000 1.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 1.999999955E-002 3.999999911E-002 5.999999866E-002
 7.999999821E-002 1.000000015E-001 1.199999973E-001 1.400000006E-001 1.599999964E-001
 1.800000072E-001 2.000000030E-001 2.199999988E-001 2.399999946E-001 2.599999905E-001
 2.800000012E-001 3.000000119E-001 3.199999928E-001 3.400000036E-001 3.600000143E-001
 3.799999952E-001 4.000000060E-001 4.199999869E-001 4.399999976E-001 4.600000083E-001
 4.799999893E-001 5.000000000E-001 5.199999809E-001 5.400000215E-001 5.600000024E-001
 5.799999833E-001 6.000000238E-001 6.200000048E-001 6.399999857E-001 6.600000262E-001
 6.800000072E-001 6.999999881E-001 7.200000286E-001 7.400000095E-001 7.599999905E-001
 7.799999714E-001 8.000000119E-001 8.199999928E-001 8.399999738E-001 8.600000143E-001
 8.799999952E-001 8.999999762E-001 9.200000167E-001 9.399999976E-001 9.599999785E-001
 9.800000191E-001 1.000000000E+000 9.800000191E-001 9.599999785E-001 9.399999976E-001
 9.200000167E-001 8.999999762E-001 8.799999952E-001 8.600000143E-001 8.399999738E-001
 8.199999928E-001 8.000000119E-001 7.799999714E-001 7.599999905E-001 7.400000095E-001
 7.200000286E-001 6.999999881E-001 6.800000072E-001 6.600000262E-001 6.399999857E-001
 6.200000048E-001 6.000000238E-001 5.799999833E-001 5.600000024E-001 5.400000215E-001
 5.199999809E-001 5.000000000E-001 4.799999893E-001 4.600000083E-001 4.399999976E-001
 4.199999869E-001 4.000000060E-001 3.799999952E-001 3.600000143E-001 3.400000036E-001
 3.199999928E-001 3.000000119E-001 2.800000012E-001 2.599999905E-001 2.399999946E-001
 2.199999988E-001 2.000000030E-001 1.800000072E-001 1.599999964E-001 1.400000006E-001
 1.199999973E-001 1.000000015E-001 7.999999821E-002 5.999999866E-002 3.999999911E-002
 1.999999955E-002 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 5.204166472E-002 1.939249039E-001 2.557680309E-001 3.269542754E-001
 3.839716911E-001 4.304320216E-001 4.708696008E-001 5.070357323E-001 5.399021506E-001
 5.700916052E-001 5.980367661E-001 6.240547895E-001 6.483873129E-001 6.712239385E-001
 6.927168965E-001 7.129905820E-001 7.321484685E-001 7.502775788E-001 7.674520612E-001
 7.837355137E-001 7.991831303E-001 8.138431311E-001 8.277577162E-001 8.409643173E-001
 8.534960151E-001 8.653824925E-001 8.766500950E-001 8.873226047E-001 8.974214196E-001
 9.069657922E-001 9.159731269E-001 9.244592786E-001 9.324385524E-001 9.399238825E-001
 9.469270706E-001 9.534587264E-001 9.595285654E-001 9.651454091E-001 9.703170657E-001
 9.750506282E-001 9.793525934E-001 9.832285047E-001 9.866834879E-001 9.897219539E-001
 9.923477769E-001 9.945641756E-001 9.963738918E-001 9.977791905E-001 9.987817407E-001
 9.993827939E-001 9.995830655E-001 9.993827939E-001 9.987817407E-001 9.977791905E-001
 9.963738918E-001 9.945641756E-001 9.923477769E-001 9.897219539E-001 9.866834879E-001
 9.832285047E-001 9.793525934E-001 9.750506282E-001 9.703170657E-001 9.651454091E-001
 9.595285654E-001 9.534587264E-001 9.469270706E-001 9.399238825E-001 9.324385524E-001
 9.244592786E-001 9.159731269E-001 9.069657922E-001 8.974214196E-001 8.873226047E-001
 8.766500950E-001 8.653824925E-001 8.534960151E-001 8.409643173E-001 8.277577162E-001
 8.138431311E-001 7.991831303E-001 7.837355137E-001 7.674520612E-001 7.502775788E-001
 7.321484685E-001 7.129905820E-001 6.927168965E-001 6.712239385E-001 6.483873129E-001
 6.240547895E-001 5.980367661E-001 5.700916052E-001 5.399021506E-001 5.070357323E-001
 4.708696008E-001 4.304320216E-001 3.839716911E-001 3.269542754E-001 2.557680309E-001
 1.939249039E-001 5.204166472E-002 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000 0.000000000E+000
 0.000000000E+000

